Convergence of Goal-Oriented Adaptive Finite Element Methods for Nonsymmetric Problems

In this article we develop convergence theory for a class of goal-oriented adaptive finite element algorithms for second order nonsymmetric linear elliptic equations. In particular, we establish contraction results for a method of this type for Dirichlet problems involving the elliptic operator L u = div (A grad u) - (b,grad u) - cu, with A Lipschitz, almost-everywhere symmetric positive definite, with b divergence-free, and with c >= 0. We first describe the problem class and review some standard facts concerning conforming finite element discretization and error-estimate-driven adaptive finite element methods (AFEM). We then describe a goal-oriented variation of standard AFEM (GOAFEM). Following the recent work of Mommer and Stevenson for symmetric problems, we establish contraction of GOAFEM and convergence in the sense of the goal function. Our analysis approach is signficantly different from that of Mommer and Stevenson, combining the recent contraction frameworks developed by Cascon, Kreuzer, Nochetto and Siebert; by Nochetto, Siebert and Veeser; and by Holst, Tsogtgerel and Zhu. We include numerical results demonstrating performance of our method with standard goal-oriented strategies on a convection problem.

==> abs-arxiv.txt <==
In this article we develop convergence theory for a class of 
goal-oriented adaptive finite element algorithms for second 
order nonsymmetric linear elliptic equations.
In particular, we establish contraction results 
for a method of this type for Dirichlet problems
involving the elliptic operator 
L u = div (A grad u) - (b,grad u) - cu,
with A Lipschitz, almost-everywhere symmetric positive definite,
with b divergence-free, and with c >= 0.
We first describe the problem class and review some standard
facts concerning conforming finite element discretization and
error-estimate-driven adaptive finite element methods (AFEM).
We then describe a goal-oriented variation of standard AFEM (GOAFEM).
Following the recent work of Mommer and Stevenson for symmetric problems, 
we establish contraction of GOAFEM and convergence in the sense of the 
goal function.
Our analysis approach is signficantly different from that of Mommer and
Stevenson, combining the recent
contraction frameworks developed by Cascon, Kreuzer, Nochetto and Siebert;
by Nochetto, Siebert and Veeser;
and by Holst, Tsogtgerel and Zhu.
We include numerical results demonstrating performance of our method 
with standard goal-oriented strategies on a convection problem .


